Towards scalable bound-to-resonance extrapolations for few- and many-body systems

In open quantum many-body systems, the theoretical description of resonant states of many particles strongly coupled to the continuum can be challenging. Such states are commonplace in, for example, exotic nuclei and hadrons, and can reveal important information about the underlying forces at play in these systems. In this work, we demonstrate that the complex-augmented eigenvector continuation (CA-EC) method, originally formulated for the two-body problem with uniform complex scaling, can reliably perform bound-to-resonance extrapolations for genuine three-body resonances having no bound subsystems. We first establish that three-body bound-to-resonance extrapolations are possible by benchmarking different few-body approaches, and we provide arguments to explain how the extrapolation works in the many-body case. We furthermore pave the way towards scalable resonance extrapolations in many-body systems by showing that the CA-EC method also works in the Berggren basis, studying a realistic application using the Gamow shell model.

==> data/2b_GSM_B2R.csv <==
x	y	label
-0.2614195985100256	-4.0840694070062644e-16	training
-0.20291248386051322	3.948664312192207e-16	training
-0.14711854461283813	1.3471144230496612e-15	training
-0.09442368662859861	-5.651200536173351e-16	training
-0.0454621602372856	-3.259768858432561e-15	training
0.05387926316281156	-0.008900278183544927	exact
0.09414136836374451	-0.016155487196774534	exact
0.12976724319076607	-0.025441205488720357	exact
0.16060154707752447	-0.037165392084389466	exact
0.1864458992592434	-0.051620105124146026	exact
0.20701942674137166	-0.0690353342331904	exact
0.22191007634994175	-0.08959449893425192	exact
0.054551519955700484	-0.008683247535031514	extrapolated
0.09313605277056267	-0.01623008024768098	extrapolated
0.12978427116576047	-0.0261557342368518	extrapolated
0.16053911956858696	-0.03742642323899818	extrapolated
0.18648640204514036	-0.05163245269416548	extrapolated
0.20925509853229954	-0.06475991876429887	extrapolated
0.22392636372848532	-0.07328240908472956	extrapolated


==> data/2b_GSM_R2R.csv <==
x	y	label
0.046072010816384346	-0.007748758925780492	training
0.07882601896954215	-0.013084750872008872	training
0.10873732813195765	-0.01954461469725677	training
0.1357349067805763	-0.02738191804621251	training
0.15800118076831568	-0.03599059898203846	exact
0.17945669569179337	-0.04711898995543516	exact
0.19760049405524877	-0.060103577358438964	exact
0.212252569916334	-0.07504685777342623	exact
0.22316716998860892	-0.0920339516451446	exact
0.23000782045772858	-0.11113335375304947	exact
0.15800119416993014	-0.03599071658158153	extrapolated
0.17945683109363247	-0.04712138456770417	extrapolated
0.1976002135459161	-0.060120647516679546	extrapolated
0.2122443013044385	-0.07512219417841119	extrapolated
0.223109443247392	-0.09228479171611327	extrapolated
0.22973751687585442	-0.11182306887346238	extrapolated
0.1681548387497672	-0.04082616734326159	basis


==> data/2b_GSM_R2R_contour.csv <==
x	y	
1.1775064726921075e-9	-4.906276969552554e-10	
3.268147558438358e-8	-1.3617281493492604e-8	
1.9730541287937387e-7	-8.221058869974184e-8	
6.79713820606975e-7	-2.8321409191957547e-7	
1.7459146153142508e-6	-7.274644230476005e-7	
3.742462760914202e-6	-1.5593594837142744e-6	
7.095423104854696e-6	-2.9564262936894405e-6	
1.2309094392789155e-5	-5.128789330328793e-6	
1.9964497594425764e-5	-8.318540664344081e-6	
3.0717632324441394e-5	-1.2799013468517196e-5	
4.529750573528514e-5	-1.8873960723035435e-5	
6.450393883356849e-5	-2.6876641180653562e-5	
8.920515573308068e-5	-3.716881488878356e-5	
0.00012033516190507768	-5.013965079378236e-5	
0.00015889091801933806	-6.620454917472412e-5	
0.00020592931648629012	-8.580388186928764e-5	
0.00026256396831014333	-0.00010940165346255981	
0.00032996180834412653	-0.0001374840868100526	
0.0004093395275005477	-0.00017055813645856148	
0.0005019598409092606	-0.0002091499337121919	
0.0006091276014372393	-0.0002538031672655166	
0.0007321857683782954	-0.0003050774034909565	
0.0008725112414945098	-0.0003635463506227125	
0.0010315105709388396	-0.0004297960712245166	
0.0012106155539108041	-0.0005044231474628353	
0.001411278729193137	-0.0005880328038304739	
0.0016349687809864846	-0.000681236992077702	
0.0018831658637005137	-0.0007846524432085476	
0.002157356859572955	-0.0008988986914887315	
0.0024590305811724735	-0.0010245960754885308	
0.0027896729309962484	-0.0011623637212484369	
0.0031507620304986965	-0.00131281751270779	
0.0035437633309831408	-0.0014765680545763083	
0.0039701247188537025	-0.0016542186328557089	
0.0044312716277595055	-0.0018463631782331274	
0.004928602170167818	-0.0020535842375699236	
0.005463482300876853	-0.0022764509586986883	
0.006037241024922467	-0.0025155170937176943	
0.006651165662246272	-0.0027713190259359465	
0.007306497181375977	-0.003044373825573324	
0.008004425614221936	-0.00333517733925914	
0.008746085563917955	-0.003644202318299148	
0.009532551817428831	-0.003971896590595346	
0.010364835074413723	-0.004318681281005717	
0.011243877803571924	-0.004684949084821635	
0.01217055023740882	-0.005071062598920341	
0.013145646516043264	-0.005477352715018026	
0.014169880990335674	-0.0059041170793065305	
0.015243884694248973	-0.006351618622603738	
0.01636820199596202	-0.006820084164984175	
0.017543287436841457	-0.00730970309868394	
0.018769502766938975	-0.007820626152891239	
0.02004711418522289	-0.00835296424384287	
0.021376289792273646	-0.008906787413447354	
0.02275709726267462	-0.009482123859447756	
0.024189501743812455	-0.010078959059921854	
0.025673363987269635	-0.010697234994695682	
0.02720843871844191	-0.011336849466017462	
0.02879437324945147	-0.01199765552060478	
0.030430706339851087	-0.012679460974937955	
0.03211686730902735	-0.013382028045428063	
0.03385217540361376	-0.014105073084839064	
0.03563583942262012	-0.014848266426091716	
0.03746695760236985	-0.01561123233432077	
0.039344517762720445	-0.016393549067800186	
0.04126739771541757	-0.017194749048090652	
0.04323436593480963	-0.018014319139504013	
0.04524408249052095	-0.01885170103771706	
0.04729510024105725	-0.019706291767107184	
0.04938586628668994	-0.020577444286120808	
0.05151472367934688	-0.02146446819972787	
0.05367991338661745	-0.022366630577757268	
0.0558795765063718	-0.023283156877654917	
0.058111756727889555	-0.024213231969953983	
0.060374403034799504	-0.025156001264499794	
0.062665372644549	-0.026110571935228748	
0.06498243417855025	-0.027076014241062603	
0.0673232710565914	-0.028051362940246415	
0.06968548510855882	-0.02903561879523284	
0.07206660039598729	-0.030027750164994704	
0.07446406723544559	-0.031026694681435665	
0.07687526641527269	-0.03203136100636362	
0.07929751359670806	-0.03304063066529502	
0.0817280638900056	-0.03405335995416899	
0.08416411659569459	-0.035068381914872736	
0.08660282010074064	-0.03608450837530859	
0.08904127691897853	-0.03710053204957438	
0.09147654886482966	-0.03811522869367902	
0.09390566234898454	-0.039127359312076886	
0.09632561378442432	-0.0401356724101768	
0.09873337509087554	-0.041138906287864804	
0.10112589928554269	-0.042135791368976126	
0.10350012614773824	-0.0431250525615576	
0.10585298794483793	-0.04410541164368247	
0.10818141520682338	-0.04507558966950974	
0.11048234253654056	-0.046034309390225236	
0.11275271444269774	-0.0469802976844574	
0.11498949118255346	-0.04791228799273061	
0.1171896546012012	-0.048829022750500495	
0.11935021395434592	-0.04972925581431079	
0.1214682117014854	-0.05061175487561892	
0.12354072925645938	-0.05147530385685808	
0.1255648926824087	-0.05231870528433694	
0.1275378783182977	-0.053140782632624034	
0.12945691832429415	-0.05394038263512256	
0.13131930613347056	-0.05471637755561273	
0.13312240179749296	-0.05546766741562206	
0.13486363721419092	-0.05619318217257955	
0.13654052122516228	-0.05689188384381762	
0.13815064457185128	-0.0575627685716047	
0.13969168469885399	-0.058204868624522496	
0.1411614103935457	-0.05881725433064404	
0.1425576862514927	-0.05939903593812196	
0.1438784769575073	-0.05994936539896138	
0.14512185137262695	-0.06046743807192788	
0.1462859864177513	-0.06095249434072971	
0.1473691707451619	-0.06140382114381745	
0.14836980818968515	-0.06182075341236882	
0.14928642099188466	-0.06220267541328526	
0.1501176527864506	-0.06254902199435441	
0.15086227135011918	-0.06285927972921632	
0.1515191711056013	-0.06313298796066721	
0.15208737538309133	-0.06336973974295472	
0.15256603845608804	-0.06356918269003668	
0.15295444742479372	-0.06373101976033071	
0.15325202429429188	-0.06385501012262161	
0.15345833053400051	-0.06394097105583356	
0.15357310396618595	-0.06398879331924413	
0.1536291398231038	-0.06399999950937231	
0.15375354334124028	-0.06399998638271852	
0.1539773847341274	-0.06399991778941132	
0.1543007646935998	-0.06399971678590809	
0.15472376232801996	-0.06399927253557697	
0.15524647346573636	-0.0639984406405163	
0.15586901343373377	-0.06399704357370632	
0.1565915166506893	-0.06399487121066968	
0.15741413551800026	-0.06399168145933566	
0.158337038992801	-0.0639872009865315	
0.15936041093145634	-0.06398112603927698	
0.16048444823197794	-0.06397312335881936	
0.16170935878854678	-0.06396283118511123	
0.16303535926695653	-0.06394986034920623	
0.16446267270857412	-0.0639337954508253	
0.16599152597022943	-0.06391419611813072	
0.1676221470076384	-0.06389059834653744	
0.16935476201029184	-0.06386251591318996	
0.1711895923961207	-0.06382944186354146	
0.17312685167463523	-0.06379085006628782	
0.1751667421876208	-0.0637461968327345	
0.1773094517368375	-0.06369492259650905	
0.17955515010852055	-0.0636364536493773	
0.181903985504804	-0.06357020392877549	
0.18435608089249172	-0.06349557685253718	
0.18691153027987642	-0.06341196719616954	
0.1895703949325576	-0.06331876300792232	
0.19233269953943363	-0.06321534755679147	
0.19519842834023562	-0.06310110130851126	
0.1981675212261414	-0.06297540392451147	
0.20123986982514264	-0.06283763627875158	
0.20441531358394985	-0.06268718248729223	
0.20769363585829606	-0.06252343194542372	
0.21107456002355326	-0.0623457813671443	
0.21455774561759125	-0.06215363682176689	
0.21814278452779992	-0.06194641576243009	
0.22182919723415562	-0.06172354904130133	
0.22561642912014007	-0.06148448290628232	
0.2295038468632202	-0.06122868097406407	
0.23349073491646677	-0.06095562617442669	
0.23757629209273035	-0.06066482266074087	
0.24175962826260247	-0.060355797681700865	
0.24603976117717447	-0.06002810340940466	
0.2504156134263596	-0.0596813187189943	
0.2548860095432689	-0.05931505091517838	
0.2594496732648347	-0.05892893740107968	
0.26410522495854477	-0.05852264728498198	
0.26885117922480006	-0.058095882920693495	
0.27368594268403246	-0.057648381377396266	
0.27860781195731565	-0.057179915835015846	
0.2836149718487791	-0.056690296901316065	
0.2887054937376935	-0.05617937384710877	
0.29387733418761963	-0.055647035756157134	
0.29912833377953746	-0.055093212586552656	
0.30445621617535845	-0.05451787614055225	
0.30985858741770655	-0.05392104094007816	
0.31533293547130964	-0.05330276500530433	
0.32087663001079497	-0.05266315053398255	
0.32648692245910993	-0.05200234447939523	
0.33216094628021126	-0.051320539025062055	
0.33789571752907605	-0.05061797195457195	
0.34368813566148504	-0.049894926915160946	
0.349534984605423	-0.04915173357390829	
0.3554329340953235	-0.04838876766567925	
0.361378541269767	-0.04760645093219982	
0.3673682525326149	-0.046805250951909357	
0.3733984056769386	-0.045985680860495995	
0.3794652322704724	-0.045148298962282944	
0.38556486030069725	-0.044293708232892824	
0.3916933170770317	-0.0434225557138792	
0.397846532386994	-0.04253553180027214	
0.4040203419025777	-0.041633369422242744	
0.41021049083247785	-0.04071684312234509	
0.41641263781520593	-0.03978676803004603	
0.42262235904753587	-0.038843998735500214	
0.42883515264215244	-0.03788942806477126	
0.43504644320779595	-0.036923985758937405	
0.44125158664465397	-0.03594863705975359	
0.4474458751472054	-0.034964381204767164	
0.453624542406204	-0.033972249835005304	
0.45978276900098136	-0.03297330531856434	
0.4659156879727714	-0.03196863899363639	
0.47201839056928235	-0.03095936933470498	
0.47808593215030876	-0.029946640045831013	
0.48411333824374886	-0.02893161808512727	
0.49009561074099517	-0.027915491624691414	
0.49602773422029417	-0.02689946795042563	
0.5019046823863216	-0.02588477130632099	
0.5077214246138939	-0.024872640687923123	
0.5134729325834506	-0.023864327589823212	
0.5191541869956582	-0.022861093712135197	
0.5247601843522641	-0.021864208631023882	
0.5302859437901064	-0.020874947438442402	
0.5357265139550065	-0.019894588356317532	
0.541076979902124	-0.018924410330490256	
0.5463324700092278	-0.01796569060977478	
0.5514881628892468	-0.017019702315542617	
0.5565392942884073	-0.016087712007269394	
0.5614811639562325	-0.015170977249499505	
0.5663091424736836	-0.014270744185689207	
0.5710186780257525	-0.013388245124381092	
0.5756053031048886	-0.012524696143141927	
0.5800646411317255	-0.01168129471566306	
0.584392412979717	-0.010859217367375969	
0.5885844433904291	-0.010059617364877442	
0.5926366672664447	-0.009283622444387274	
0.596545135829034	-0.008532332584377939	
0.6003060226280077	-0.007806817827420459	
0.6039156293914366	-0.00710811615618239	
0.6073703917032313	-0.006437231428395311	
0.6106668844969065	-0.005795131375477509	
0.6138018273542176	-0.005182745669355971	
0.6167720895977499	-0.004600964061878052	
0.6195746951669526	-0.004050634601038623	
0.6222068272675757	-0.003532561928072128	
0.6246658327849377	-0.0030475056592702936	
0.6269492264520178	-0.002596178856182549	
0.6290546947639643	-0.0021792465876311856	
0.6309800996314082	-0.0017973245867147385	
0.632723481766045	-0.0014509780056455857	
0.6342830637938228	-0.001140720270783684	
0.6356572530949725	-0.0008670120393327912	
0.6368446443801161	-0.0006302602570452915	
0.6378440220426836	-0.00043081730996332454	
0.6386543624450147	-0.0002689802396692842	
0.6392748368655776	-0.00014498987737840218	
0.639704819874236	-5.902894416644825e-5	
0.6399439653205887	-1.1206680755867908e-5	
0.6407286734301335	0.0	
0.6438435197955473	0.0	
0.6494644196915866	0.0	
0.6576217824483137	0.0	
0.6683577640538515	0.0	
0.6817271044562543	0.0	
0.6977970403748054	0.0	
0.7166471023994747	0.0	
0.7383688589408307	0.0	
0.7630656172023599	0.0	
0.7908520840485073	0.0	
0.8218539882274337	0.0	
0.8562076651108512	0.0	
0.8940596050866564	0.0	
0.9355659667901889	0.0	
0.9808920564333501	0.0	


==> data/3b-subsystem.csv <==
x	y	label
-0.5419610482366493	-3.915297788969808e-6	training
-0.6205794308615337	0.00024220224139381532	training
-0.7044748156675619	0.00013408355676517607	training
-0.7918528395850761	4.992279945023603e-5	training
-0.9120859144857867	7.697724699746784e-6	training
-0.3136074661528041	-0.07689284936868852	exact
-0.323337240387771	-0.06011323914564878	exact
-0.33961558207479553	-0.04239442037174764	exact
-0.3633381653424224	-0.026487218259589693	exact
-0.393766505613234	-0.014382935339825854	exact
-0.42994798255352606	-0.006510710745131777	exact
-0.3135744149928683	-0.07688015230146432	extrapolated
-0.3233241966940207	-0.06010413426904443	extrapolated
-0.339611669262534	-0.04239076801302603	extrapolated
-0.3633371400048353	-0.02648634714723946	extrapolated
-0.3937662813925329	-0.014382826203875071	extrapolated
-0.42994795201350294	-0.006510709844679598	extrapolated


==> data/Berggren_B2R.csv <==
x	y	label
-2.2201040890077457	-3.547193021294694e-11	training
-1.7206919734504615	-9.455374816820856e-11	training
-1.2230770133067985	-1.6878360832509103e-10	training
-0.7273795162390183	-2.407078975301282e-10	training
-0.23374018569640803	-2.9550121003481415e-10	training
4.077020052713871	-0.012659281283355027	exact
3.613066914733525	-0.007480093265614638	exact
3.145195092994851	-0.003981845213457847	exact
2.6728394382785865	-0.002128482194622508	exact
2.1964311748999585	-0.0009661760807137805	exact
1.7162767782152848	-0.00047004635864721984	exact
1.2329666790342855	-0.00019333492776630912	exact
4.0776414423209575	-0.014035893920746724	extrapolated
3.613437114057984	-0.008046022982009318	extrapolated
3.1453036032609023	-0.004303241716340005	extrapolated
2.6729346419824602	-0.002283044292113218	extrapolated
2.1963793812029873	-0.0012460516112359258	extrapolated
1.7161395534585635	-0.0005009218373244438	extrapolated
1.2329211542983618	-0.00010109970963106527	extrapolated


==> data/FV.csv <==
x	y	label
-2.22036	-0.00174401	training
-1.72095	-0.00168515	training
-1.22333	-0.00162707	training
-0.72763	-0.00156979	training
-0.23399	-0.00151337	training
1.232685	-0.001510	extrapolated
1.716031	-0.001733	extrapolated
2.196075	-0.002260	extrapolated
2.672459	-0.003362	extrapolated
3.144849	-0.005420	extrapolated
3.612979	-0.008927	extrapolated
4.076686	-0.014468	extrapolated
1.2327	-0.00152776	exact
1.71607	-0.00174397	exact
2.19616	-0.0022459	exact
2.67259	-0.00325941	exact
3.14498	-0.00513962	exact
3.61297	-0.00840371	exact
4.07632	-0.0137312	exact


==> data/HO_B2R.csv <==
x	y	label
-2.2201042503401327	1.085474527225537e-7	training
-1.7206921515882607	8.173714903136334e-8	training
-1.2230771989408917	5.300436086473222e-8	training
-0.7273797005731353	2.3549183844809258e-8	training
-0.23374036069327914	-1.3283211921139706e-8	training
4.076642792419057	-0.012998408352259658	exact
3.6129849325287	-0.007397677539402869	exact
3.145212908643357	-0.0038660337822150758	exact
2.6729225739451596	-0.0021090370393881063	exact
2.196385760253282	-0.0010430088245526555	exact
1.7162659936896967	-0.0004515351140200027	exact
1.2329926791785895	-0.00017698044022813525	exact
4.079480105896399	-0.013136130166646671	extrapolated
3.6144602478305172	-0.008652863865411024	extrapolated
3.1452198092579904	-0.004882484250991158	extrapolated
2.6727082071407358	-0.002296698886354273	extrapolated
2.196392994448968	-0.0012047076455240504	extrapolated
1.7160947932818267	-0.00047567769003348237	extrapolated
1.2329484543178206	-8.717325485317063e-5	extrapolated


==> data/data_6He_CAEC_10.csv <==
x                   y                   label
-2.356515595        0.0003109156109     training
-2.075296933        0.0002877813842     training
-1.801625511        0.0002650364263     training
-1.535898217        0.0002427260639     training
-1.278542118        0.000220898609      training
-1.030019787        0.0001996050825     training
-0.7908372603       0.0001788981894     training
-0.5615566787       0.000158830315      training
-0.3428180556       0.0001394490868     training
-0.1353813768       0.0001207864602     training
0.152283814         -7.59096864e-5      exact
0.4066104736        -0.002009936444     exact
0.6236293799        -0.013588076705     exact
0.8067430764        -0.04343527857      exact  
0.9634422391        -0.0949671665       exact
1.100277333         -0.16683850825      exact
1.221586733         -0.2558172702       exact
1.329410154         -0.35831688295      exact
0.152703            -2.76556e-05        extrapolated
0.406804            -0.00199969         extrapolated
0.623992            -0.0139171          extrapolated
0.808109            -0.0431385          extrapolated
0.964794            -0.0919446          extrapolated
1.09806             -0.160072           extrapolated
1.21022             -0.247098           extrapolated
1.30253             -0.354139           extrapolated

==> data/data_6He_CAEC_3.csv <==
x	y	label       
-1.151611798        0.0                 training
-0.6169054391       0.0                 training
-0.1347673984       0.0                 training
0.152283814         -7.59096864e-5      exact
0.4066104736        -0.002009936444     exact
0.6236293799        -0.013588076705     exact
0.8067430764        -0.04343527857      exact  
0.9634422391        -0.0949671665       exact
1.100277333         -0.16683850825      exact
1.221586733         -0.2558172702       exact
1.329410154         -0.35831688295      exact
0.152633           -0.000147052         extrapolated
0.406844           -0.00334027          extrapolated
0.62631            -0.0193898           extrapolated
0.82               -0.0562576           extrapolated
0.999651           -0.113293            extrapolated
1.17452            -0.184094            extrapolated
1.34929            -0.258837            extrapolated
1.52254            -0.328195            extrapolated

==> data/data_6He_EC_10.csv <==
x                   y                   label
-2.356515595        0.0003109156109     training
-2.075296933        0.0002877813842     training
-1.801625511        0.0002650364263     training
-1.535898217        0.0002427260639     training
-1.278542118        0.000220898609      training
-1.030019787        0.0001996050825     training
-0.7908372603       0.0001788981894     training
-0.5615566787       0.000158830315      training
-0.3428180556       0.0001394490868     training
-0.1353813768       0.0001207864602     training
0.152283814         -7.59096864e-5      exact
0.4066104736        -0.002009936444     exact
0.6236293799        -0.013588076705     exact
0.8067430764        -0.04343527857      exact  
0.9634422391        -0.0949671665       exact
1.100277333         -0.16683850825      exact
1.221586733         -0.2558172702       exact
1.329410154         -0.35831688295      exact
0.152708            7.47797e-06         extrapolated
0.409723            0.00160796          extrapolated
0.62191             0.0012834           extrapolated
0.767383            0.00241449          extrapolated
0.834707            0.00273655          extrapolated
0.861723            0.00247955          extrapolated
0.875026            0.0022573           extrapolated
0.883077            0.00212072          extrapolated
